SegNeRF: 3D Part Segmentation with Neural Radiance Fields

Recent advances in Neural Radiance Fields (NeRF) boast impressive performances for generative tasks such as novel view synthesis and 3D reconstruction. Methods based on neural radiance fields are able to represent the 3D world implicitly by relying exclusively on posed images. Yet, they have seldom been explored in the realm of discriminative tasks such as 3D part segmentation. In this work, we attempt to bridge that gap by proposing SegNeRF: a neural field representation that integrates a semantic field along with the usual radiance field. SegNeRF inherits from previous works the ability to perform novel view synthesis and 3D reconstruction, and enables 3D part segmentation from a few images. Our extensive experiments on PartNet show that SegNeRF is capable of simultaneously predicting geometry, appearance, and semantic information from posed images, even for unseen objects. The predicted semantic fields allow SegNeRF to achieve an average mIoU of $\textbf{30.30%}$ for 2D novel view segmentation, and $\textbf{37.46%}$ for 3D part segmentation, boasting competitive performance against point-based methods by using only a few posed images. Additionally, SegNeRF is able to generate an explicit 3D model from a single image of an object taken in the wild, with its corresponding part segmentation.

==> results/2D_miou_max_level_3.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
DeepLabv3,37.01,22.80,43.18,53.11,22.10,41.10,34.14,18.68,30.62,24.36,19.65,23.88,33.16,38.42,31.59
PixelLab,12.79,10.20,-inf,45.80,18.17,28.25,27.95,13.00,26.84,19.35,16.66,18.37,-inf,-inf,21.58
Semantic SRN,12.81,8.09,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,10.45
SegNerf (Ours),26.63,14.43,42.98,45.57,23.70,35.72,35.08,19.67,31.29,33.27,34.21,17.13,31.19,32.03,30.21
SegNerf (SameSrc),34.29,20.47,46.42,56.08,-inf,41.13,35.24,21.97,36.73,-inf,44.19,20.43,34.34,35.01,35.53


==> results/2D_miou_max_level_3_test.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
PixelLab,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,
Semantic SRN,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,
SegNerf (Ours),24.53,12.63,43.95,42.12,23.49,34.12,31.01,18.83,21.35,34.48,31.84,19.36,36.75,33.15,29.11
SegNerf (SameSrc),32.81,18.42,45.73,49.06,25.08,41.78,34.32,22.55,29.72,35.63,35.41,28.75,37.54,35.60,33.74
DeepLabv3,-inf,-inf,41.39,51.82,22.10,41.10,34.14,18.68,30.62,24.14,18.17,23.88,27.37,38.93,31.03


==> results/2D_miou_max_level_3_val.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
PixelLab,12.79,10.2,26.4,45.8,18.17,28.25,27.95,13,26.84,19.35,16.66,18.37,20.79,15.48,21.43
Semantic SRN,12.81,8.09,-,-,-,-,-,-,-,-,-,-,-,-,-
SegNeRF (Ours),26.63,14.17,42.91,45.57,25.66,35.68,35.06,19.65,31.26,33.07,34.14,17.13,31.18,32.03,30.3
DeepLabv3,37.01,22.8,43.18,53.11,22.1,41.1,34.14,18.68,30.62,24.36,19.65,23.88,33.16,38.42,31.59


==> results/2D_miou_max_level_3_val_v2.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
PixelLab,12.79,10.2,26.4,\textbf{45.80},18.17,28.25,27.95,13,26.84,19.35,16.66,\textbf{18.37},20.79,15.48,21.43
Semantic SRN,12.81,8.09,-,-,-,-,-,-,-,-,-,-,-,-,-
SegNerf (Ours),\textbf{26.63},\textbf{14.17},\textbf{42.91},45.57,\textbf{25.66},\textbf{35.68},\textbf{35.06},\textbf{19.65},\textbf{31.26},\textbf{33.07},\textbf{34.14},17.13,\textbf{31.18},\textbf{32.03},\textbf{30.30}
DeepLabv3,37.01,22.8,43.18,53.11,22.1,41.1,34.14,18.68,30.62,24.36,19.65,23.88,33.16,38.42,31.59

==> results/2D_uniseg_test.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
SegNerf (1),24.53,12.63,43.95,42.12,23.49,34.12,31.01,18.83,21.35,34.48,31.84,19.36,36.75,33.15,29.11
SegNerf (2),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,
SegNerf (4),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,
UniSeg (1),-inf,-inf,33.28,36.17,22.00,18.86,29.60,14.78,22.74,31.45,28.19,11.95,16.79,18.96,23.73
UniSeg (2),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,
UniSeg (4),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,


==> results/2D_uniseg_val.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
SegNerf (1),26.63,-inf,42.91,45.57,25.66,35.68,35.06,19.65,31.26,33.07,34.14,17.13,31.18,32.03,31.54
UniSeg (1),-inf,-inf,30.66,38.69,19.02,19.08,34.42,13.40,15.41,28.12,24.84,13.79,18.44,-inf,23.26
SegNerf (2),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,
UniSeg (2),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,
SegNerf (4),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,
UniSeg (4),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,


==> results/3D_miou_max_level_1.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
SegNerf,56.89,23.05,48.27,56.95,52.77,58.21,53.37,-inf,-inf,-inf,-inf,-inf,-inf,-inf,49.93
UniSeg,51.60,17.96,42.38,56.09,40.49,38.36,44.91,-inf,-inf,-inf,-inf,-inf,-inf,-inf,41.68


==> results/3D_miou_max_level_3.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
PointNet,33.26,29.54,39.10,66.91,26.35,38.12,24.94,24.20,19.47,29.59,34.06,23.06,31.87,29.63,32.15
PointNet++,39.71,36.14,46.77,63.32,27.55,42.94,25.29,31.17,27.91,29.53,41.43,19.44,34.44,36.74,35.89
PosPool,48.46,43.99,54.95,69.41,41.44,57.66,46.74,43.20,39.59,54.99,62.86,37.28,52.11,50.29,50.21
MV (1),24.41,11.45,29.70,36.41,18.38,34.12,36.01,12.08,25.43,17.29,14.96,15.31,18.96,13.46,22.00
MV (2),31.09,16.03,33.16,51.39,19.29,37.65,37.61,12.96,27.13,16.04,13.78,17.21,22.33,16.60,25.16
MV (4),34.20,17.09,34.44,53.13,16.71,37.65,30.82,15.38,30.63,14.76,11.47,18.04,22.94,15.96,25.23
MV (25),36.26,17.29,34.79,53.37,19.12,40.74,37.91,18.21,27.46,15.35,15.10,24.89,22.16,21.30,27.43
SegNerf (1),34.83,15.58,42.02,57.43,26.07,48.76,41.05,17.38,41.08,34.22,39.73,29.83,34.73,24.03,34.77
SegNerf (2),37.93,19.42,47.68,61.83,29.92,52.54,42.66,22.35,47.29,34.44,44.98,32.72,35.02,26.73,38.25
SegNerf (4),40.04,23.08,47.43,62.49,31.16,53.80,44.35,25.54,49.70,33.84,50.81,35.81,36.71,27.38,40.15


==> results/3D_miou_max_level_3_test.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
MV (1),-inf,10.40,32.70,35.27,20.98,36.88,31.73,12.80,31.76,20.40,13.87,22.25,13.71,13.43,22.78
MV (2),-inf,14.88,36.70,49.60,21.49,41.25,36.80,15.03,33.73,19.27,12.29,21.91,17.28,16.86,25.93
MV (4),-inf,15.30,36.15,49.18,19.85,40.81,36.76,17.57,34.35,15.90,10.54,26.56,20.06,15.94,26.08
MV (25),-inf,-inf,38.91,50.41,22.84,43.83,40.87,18.09,32.54,14.46,11.84,21.30,18.85,21.45,27.95
SegNerf (1),32.09,14.63,42.02,48.89,26.07,48.76,38.11,17.38,35.37,34.22,35.35,29.83,34.73,24.03,32.96
SegNerf (2),36.37,18.10,42.35,53.24,26.70,52.54,38.38,22.35,37.38,34.44,38.10,32.72,35.02,26.34,35.29
SegNerf (4),38.74,19.62,42.14,54.47,27.78,53.80,39.82,25.54,39.29,33.84,40.55,35.81,36.71,26.86,36.78
PointNet,32.32,27.34,41.57,58.43,27.70,40.16,35.35,24.93,33.31,26.94,32.13,22.32,32.86,32.71,33.43
PointNet++,38.83,33.42,49.79,67.93,25.06,51.06,31.37,30.14,33.62,28.91,36.71,26.03,39.43,39.11,37.96
PosPool,45.70,39.35,52.86,69.41,35.73,57.66,46.74,43.00,39.59,52.51,56.96,37.28,47.69,50.29,48.20


==> results/3D_miou_max_level_3_val.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
MV (1),24.41,11.45,29.7,36.41,18.38,34.12,36.01,12.08,25.43,17.29,14.96,15.31,18.96,13.46,22
MV (2),31.09,16.03,33.16,51.39,19.29,37.65,37.61,12.96,27.13,16.04,13.78,17.21,22.33,16.6,25.16
MV (4),34.2,17.09,34.44,53.13,16.71,37.65,30.82,15.38,30.63,14.76,11.47,18.04,22.94,15.96,25.23
MV (25),36.26,17.29,34.79,53.37,19.12,40.74,37.91,18.21,27.46,15.35,15.1,24.89,22.16,21.3,27.43
SegNeRF (1),34.83,15.58,40.87,57.43,24.09,44.25,41.05,15.99,41.08,24.79,39.73,21.36,30.44,22.71,32.44
SegNeRF (2),37.93,19.42,47.67,61.83,26.45,49.1,42.67,18.93,47.3,23.61,44.98,26.69,31.98,26.73,36.09
SegNeRF (4),40.04,23.08,47.43,62.49,29.44,49.36,44.35,21.1,49.69,22.3,50.81,24.12,32.79,27.38,37.46
PointNet,33.26,29.54,39.1,65.66,25.27,38.12,20.56,24.2,18.71,29.59,34.06,23.06,30.61,29.59,31.52
PointNet++,39.71,34.75,43.65,62.4,25.97,42.94,21.78,29.16,27.91,29.53,41.43,19.37,33.89,35.78,34.88
PosPool,48.46,43.99,54.95,66.53,41.44,50.5,25.5,43.2,31.19,54.99,62.86,27.18,52.11,47.04,46.42


==> results/3D_miou_max_level_3_val_v2.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
MV (1),24.41,11.45,29.7,36.41,18.38,34.12,36.01,12.08,25.43,17.29,14.96,15.31,18.96,13.46,22
MV (2),31.09,16.03,33.16,51.39,19.29,37.65,37.61,12.96,27.13,16.04,13.78,17.21,22.33,16.6,25.16
MV (4),34.2,17.09,34.44,53.13,16.71,37.65,30.82,15.38,30.63,14.76,11.47,18.04,22.94,15.96,25.23
MV (25),36.26,17.29,34.79,53.37,19.12,40.74,37.91,18.21,27.46,15.35,15.1,24.89,22.16,21.3,27.43
SegNeRF (1),34.83,15.58,40.87,57.43,24.09,44.25,41.05,15.99,41.08,\textbf{24.79},39.73,21.36,30.44,22.71,32.44
SegNeRF (2),37.93,19.42,\textbf{47.67},61.83,26.45,49.1,42.67,18.93,47.3,23.61,44.98,\textbf{26.69},31.98,26.73,36.09
SegNeRF (4),\textbf{40.04},\textbf{23.08},47.43,\textbf{62.49},\textbf{29.44},\textbf{49.36},\textbf{44.35},\textbf{21.1},\textbf{49.69},22.3,\textbf{50.81},24.12,\textbf{32.79},\textbf{27.38},\textbf{37.46}
PointNet,33.26,29.54,39.1,65.66,25.27,38.12,20.56,24.2,18.71,29.59,34.06,23.06,30.61,29.59,31.52
PointNet++,39.71,34.75,43.65,62.4,25.97,42.94,21.78,29.16,27.91,29.53,41.43,19.37,33.89,35.78,34.88
PosPool,\textbf{48.46},\textbf{43.99},\textbf{54.95},\textbf{66.53},\textbf{41.44},\textbf{50.5},\textbf{25.5},\textbf{43.2},\textbf{31.19},\textbf{54.99},\textbf{62.86},\textbf{27.18},\textbf{52.11},\textbf{47.04},\textbf{46.42}


==> results/3D_rec.csv <==
Name,chairchamfer,tableschamfer,vasechamfer,displaychamfer,clockchamfer,faucetchamfer,bottlechamfer,bedchamfer,knifechamfer,microwavechamfer,dishwasherchamfer,earphonechamfer,trashcanchamfer,storagefurniturechamfer,avgchamfer,chairf,tablesf,vasef,displayf,clockf,faucetf,bottlef,bedf,knifef,microwavef,dishwasherf,earphonef,trashcanf,storagefurnituref,avgf,chairp,tablesp,vasep,displayp,clockp,faucetp,bottlep,bedp,knifep,microwavep,dishwasherp,earphonep,trashcanp,storagefurniturep,avgp,chairr,tablesr,vaser,displayr,clockr,faucetr,bottler,bedr,knifer,microwaver,dishwasherr,earphoner,trashcanr,storagefurniturer,avgr
softras,4.13,3.67,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,50.82,61.58,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,53.35,62.03,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,49.19,62.08,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
DVR,3.21,3.04,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,67.8,74.82,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,63.85,70.53,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,73.52,81.12,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
PixelNeRF,4.59,4.16,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,78.98,85.22,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,84.83,87.83,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,74.42,83.45,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNeRF (Ours),3.82,5.07,6.34,5.7,7.83,12.32,10.33,7.61,8.86,13.85,2.17,7.62,8.92,6,inf,79.31,79.84,67.57,76.99,67.41,63.1,72.48,59.33,60.1,57.8,77.28,61.66,71.15,75.73,-inf,84.72,86.16,76.38,81.32,75.22,83.33,84.26,68.38,88.62,60.11,78.46,70.26,83.95,79.44,-inf,75.18,75.29,61.78,73.77,62.16,51.47,63.82,53.54,46.07,56.13,81.42,56.69,63.17,73.39,-inf


==> results/3D_rec_num_test.csv <==
Name,chairchamfer,tableschamfer,vasechamfer,displaychamfer,clockchamfer,faucetchamfer,bottlechamfer,bedchamfer,knifechamfer,microwavechamfer,dishwasherchamfer,earphonechamfer,trashcanchamfer,storagefurniturechamfer,avgchamfer,chairf,tablesf,vasef,displayf,clockf,faucetf,bottlef,bedf,knifef,microwavef,dishwasherf,earphonef,trashcanf,storagefurnituref,avgf,chairp,tablesp,vasep,displayp,clockp,faucetp,bottlep,bedp,knifep,microwavep,dishwasherp,earphonep,trashcanp,storagefurniturep,avgp,chairr,tablesr,vaser,displayr,clockr,faucetr,bottler,bedr,knifer,microwaver,dishwasherr,earphoner,trashcanr,storagefurniturer,avgr
SoftRas (1),4.21,3.75,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,50.48,60.95,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,53.18,61.33,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,48.77,61.63,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
DVR (1),3.25,3.10,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,67.58,74.28,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,63.71,69.95,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,73.29,80.70,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNerf (1),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNerf (2),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNerf (4),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
PixelNerf (1),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
PixelNerf (2),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
PixelNerf (4),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf


==> results/3D_rec_num_val.csv <==
Name,chairchamfer,tableschamfer,vasechamfer,displaychamfer,clockchamfer,faucetchamfer,bottlechamfer,bedchamfer,knifechamfer,microwavechamfer,dishwasherchamfer,earphonechamfer,trashcanchamfer,storagefurniturechamfer,avgchamfer,chairf,tablesf,vasef,displayf,clockf,faucetf,bottlef,bedf,knifef,microwavef,dishwasherf,earphonef,trashcanf,storagefurnituref,avgf,chairp,tablesp,vasep,displayp,clockp,faucetp,bottlep,bedp,knifep,microwavep,dishwasherp,earphonep,trashcanp,storagefurniturep,avgp,chairr,tablesr,vaser,displayr,clockr,faucetr,bottler,bedr,knifer,microwaver,dishwasherr,earphoner,trashcanr,storagefurniturer,avgr
SoftRas (1),4.14,3.69,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,50.67,61.44,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,53.08,61.76,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,49.16,62.06,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
DVR (1),3.22,3.06,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,67.64,74.78,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,63.62,70.37,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,73.45,81.12,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNeRF (1),3.82,5.07,6.34,5.7,7.83,12.32,10.33,7.61,8.86,13.85,2.17,7.62,8.92,6,inf,79.31,79.84,67.57,76.99,67.41,63.1,72.48,59.33,60.1,57.8,77.28,61.66,71.15,75.73,-inf,84.72,86.16,76.38,81.32,75.22,83.33,84.26,68.38,88.62,60.11,78.46,70.26,83.95,79.44,-inf,75.18,75.29,61.78,73.77,62.16,51.47,63.82,53.54,46.07,56.13,81.42,56.69,63.17,73.39,-inf
PixelNeRF (1),4.59,4.16,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,78.98,85.22,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,84.83,87.83,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,74.42,83.45,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNeRF (2),1.73,1.74,2.12,1.95,2.14,1.67,1.58,2.47,1.97,2.99,2.15,2.52,2.16,2.03,inf,86.53,85.96,78.71,83.12,79.55,88.49,88.61,72.62,86.17,69.07,83.14,76.17,80.68,83.26,-inf,88.72,88.92,82.26,79.96,80.02,88.4,88.06,72.94,89.3,60.73,81.05,73.89,85.35,81.83,-inf,84.94,83.79,76.93,87.53,80.09,89.68,89.47,73.51,83.53,80.77,85.93,85.95,78.15,85.89,-inf
PixelNeRF (2),2.01,1.34,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,81.78,92.24,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,82.9,92.6,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,81.28,92.32,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNeRF (4),1.54,1.48,1.95,1.75,1.75,inf,inf,inf,inf,2.91,2.11,2.35,2.06,1.97,inf,90.06,90.33,82.21,86.04,86.13,-inf,-inf,-inf,-inf,70.72,83.47,77.91,82.3,84.45,-inf,90.28,91.08,84.26,82.73,84.93,-inf,-inf,-inf,-inf,61.97,80.71,75.21,85.98,81.87,-inf,90.21,89.99,82.03,91.2,88.76,-inf,-inf,-inf,-inf,83.26,87.01,94.01,80.47,88.42,-inf
PixelNeRF (4),2.41,1.23,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,74.56,93.69,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,72.32,93.68,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,77.75,94.07,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf


==> results/3D_rec_num_val_v2.csv <==
Name,chairchamfer,tableschamfer,vasechamfer,displaychamfer,clockchamfer,faucetchamfer,bottlechamfer,bedchamfer,knifechamfer,microwavechamfer,dishwasherchamfer,earphonechamfer,trashcanchamfer,storagefurniturechamfer,avgchamfer,chairf,tablesf,vasef,displayf,clockf,faucetf,bottlef,bedf,knifef,microwavef,dishwasherf,earphonef,trashcanf,storagefurnituref,avgf,chairp,tablesp,vasep,displayp,clockp,faucetp,bottlep,bedp,knifep,microwavep,dishwasherp,earphonep,trashcanp,storagefurniturep,avgp,chairr,tablesr,vaser,displayr,clockr,faucetr,bottler,bedr,knifer,microwaver,dishwasherr,earphoner,trashcanr,storagefurniturer,avgr
SoftRas (1),4.14,3.69,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,50.67,61.44,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,53.08,61.76,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,49.16,62.06,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
DVR (1),\textbf{3.22},\textbf{3.06},inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,67.64,74.78,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,63.62,70.37,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,73.45,81.12,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNeRF (1),3.82,5.07,6.34,5.7,7.83,12.32,10.33,7.61,8.86,13.85,2.17,7.62,8.92,6,inf,\textbf{79.31},79.84,67.57,76.99,67.41,63.1,72.48,59.33,60.1,57.8,77.28,61.66,71.15,75.73,-inf,84.72,86.16,76.38,81.32,75.22,83.33,84.26,68.38,88.62,60.11,78.46,70.26,83.95,79.44,-inf,\textbf{75.18},75.29,61.78,73.77,62.16,51.47,63.82,53.54,46.07,56.13,81.42,56.69,63.17,73.39,-inf
PixelNeRF (1),4.59,4.16,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,78.98,\textbf{85.22},-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,\textbf{84.83},\textbf{87.83},-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,74.42,\textbf{83.45},-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNeRF (2),\textbf{1.73},1.74,2.12,1.95,2.14,1.67,1.58,2.47,1.97,2.99,2.15,2.52,2.16,2.03,inf,\textbf{86.53},85.96,78.71,83.12,79.55,88.49,88.61,72.62,86.17,69.07,83.14,76.17,80.68,83.26,-inf,\textbf{88.72},88.92,82.26,79.96,80.02,88.4,88.06,72.94,89.3,60.73,81.05,73.89,85.35,81.83,-inf,\textbf{84.94},83.79,76.93,87.53,80.09,89.68,89.47,73.51,83.53,80.77,85.93,85.95,78.15,85.89,-inf
PixelNeRF (2),2.01,\textbf{1.34},inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,81.78,\textbf{92.24},-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,82.9,\textbf{92.60},-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,81.28,\textbf{92.32},-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNeRF (4),\textbf{1.54},1.48,1.95,1.75,1.75,inf,inf,inf,inf,2.91,2.11,2.35,2.06,1.97,inf,\textbf{90.06},90.33,82.21,86.04,86.13,-inf,-inf,-inf,-inf,70.72,83.47,77.91,82.3,84.45,-inf,\textbf{90.28},91.08,84.26,82.73,84.93,-inf,-inf,-inf,-inf,61.97,80.71,75.21,85.98,81.87,-inf,\textbf{90.21},89.99,82.03,91.2,88.76,-inf,-inf,-inf,-inf,83.26,87.01,94.01,80.47,88.42,-inf
PixelNeRF (4),2.41,\textbf{1.23},inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,74.56,\textbf{93.69},-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,72.32,\textbf{93.68},-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,77.75,\textbf{94.07},-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf


==> results/3D_rec_postprocess.csv <==
Name,chairchamfer,tableschamfer,vasechamfer,displaychamfer,clockchamfer,faucetchamfer,bottlechamfer,bedchamfer,knifechamfer,microwavechamfer,dishwasherchamfer,earphonechamfer,trashcanchamfer,storagefurniturechamfer,avgchamfer,chairf,tablesf,vasef,displayf,clockf,faucetf,bottlef,bedf,knifef,microwavef,dishwasherf,earphonef,trashcanf,storagefurnituref,avgf,chairp,tablesp,vasep,displayp,clockp,faucetp,bottlep,bedp,knifep,microwavep,dishwasherp,earphonep,trashcanp,storagefurniturep,avgp,chairr,tablesr,vaser,displayr,clockr,faucetr,bottler,bedr,knifer,microwaver,dishwasherr,earphoner,trashcanr,storagefurniturer,avgr
softras,4.13,3.67,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,50.82,61.58,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,53.35,62.03,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,49.19,62.08,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
DVR,3.21,3.04,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,67.80,74.82,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,63.85,70.53,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,73.52,81.12,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
PixelNerf,2.33,2.20,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,77.25,80.76,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,83.98,86.59,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,73.19,78.30,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNerf (Ours),2.75,2.49,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,75.65,76.39,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,82.56,82.25,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,70.92,72.65,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf


==> results/3D_rec_postprocess_test.csv <==
Name,chairchamfer,tableschamfer,vasechamfer,displaychamfer,clockchamfer,faucetchamfer,bottlechamfer,bedchamfer,knifechamfer,microwavechamfer,dishwasherchamfer,earphonechamfer,trashcanchamfer,storagefurniturechamfer,avgchamfer,chairf,tablesf,vasef,displayf,clockf,faucetf,bottlef,bedf,knifef,microwavef,dishwasherf,earphonef,trashcanf,storagefurnituref,avgf,chairp,tablesp,vasep,displayp,clockp,faucetp,bottlep,bedp,knifep,microwavep,dishwasherp,earphonep,trashcanp,storagefurniturep,avgp,chairr,tablesr,vaser,displayr,clockr,faucetr,bottler,bedr,knifer,microwaver,dishwasherr,earphoner,trashcanr,storagefurniturer,avgr
softras,4.21,3.75,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,50.48,60.95,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,53.18,61.33,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,48.77,61.63,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
DVR,3.25,3.10,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,67.58,74.28,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,63.71,69.95,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,73.29,80.70,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
PixelNerf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SegNerf (Ours),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> results/3D_rec_postprocess_val.csv <==
Name,chairchamfer,tableschamfer,vasechamfer,displaychamfer,clockchamfer,faucetchamfer,bottlechamfer,bedchamfer,knifechamfer,microwavechamfer,dishwasherchamfer,earphonechamfer,trashcanchamfer,storagefurniturechamfer,avgchamfer,chairf,tablesf,vasef,displayf,clockf,faucetf,bottlef,bedf,knifef,microwavef,dishwasherf,earphonef,trashcanf,storagefurnituref,avgf,chairp,tablesp,vasep,displayp,clockp,faucetp,bottlep,bedp,knifep,microwavep,dishwasherp,earphonep,trashcanp,storagefurniturep,avgp,chairr,tablesr,vaser,displayr,clockr,faucetr,bottler,bedr,knifer,microwaver,dishwasherr,earphoner,trashcanr,storagefurniturer,avgr
softras,4.14,3.69,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,50.67,61.44,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,53.08,61.76,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,49.16,62.06,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
DVR,3.22,3.06,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,67.64,74.78,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,63.62,70.37,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,73.45,81.12,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
PixelNeRF,2.33,2.2,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,77.25,80.76,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,83.98,86.59,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,73.19,78.3,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNeRF (Ours),2.75,2.49,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,75.65,76.39,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,82.56,82.25,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,70.92,72.65,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf


==> results/3D_rec_supp.csv <==
Name,chairchamfer,tableschamfer,vasechamfer,displaychamfer,clockchamfer,faucetchamfer,bottlechamfer,bedchamfer,knifechamfer,microwavechamfer,dishwasherchamfer,earphonechamfer,trashcanchamfer,storagefurniturechamfer,avgchamfer,chairf,tablesf,vasef,displayf,clockf,faucetf,bottlef,bedf,knifef,microwavef,dishwasherf,earphonef,trashcanf,storagefurnituref,avgf,chairp,tablesp,vasep,displayp,clockp,faucetp,bottlep,bedp,knifep,microwavep,dishwasherp,earphonep,trashcanp,storagefurniturep,avgp,chairr,tablesr,vaser,displayr,clockr,faucetr,bottler,bedr,knifer,microwaver,dishwasherr,earphoner,trashcanr,storagefurniturer,avgr
SegNeRF (1),4.72,5.40,6.37,5.81,6.65,12.40,10.42,7.68,9.05,12.73,12.38,9.79,8.99,6.14,8.47,74.49,73.58,67.37,76.70,68.78,62.84,72.27,58.87,59.68,60.74,65.04,61.42,70.73,75.33,67.70,83.79,83.26,75.96,80.99,74.26,83.11,84.02,67.59,88.45,63.25,73.98,67.34,83.39,78.97,77.74,67.79,66.97,61.73,73.52,64.96,51.21,63.62,53.30,45.67,58.96,59.22,56.51,62.89,73.05,61.39
UniSeg (1),2.72,3.46,4.13,2.36,3.75,3.42,3.95,3.19,2.92,3.46,2.55,3.88,2.71,3.33,3.27,72.25,71.16,53.74,79.04,62.78,64.75,56.61,62.67,69.93,59.86,81.83,68.56,71.90,60.75,66.85,70.01,62.28,45.18,77.64,57.32,59.20,47.00,54.94,63.49,48.17,75.51,59.54,66.33,51.44,59.86,75.94,87.43,73.14,81.79,73.69,73.85,72.80,74.43,84.32,79.89,91.74,88.29,80.27,77.50,79.65
PixelNeRF (1),3.35,3.68,6.12,5.24,4.58,5.66,11.09,8.29,4.23,12.23,7.37,12.47,10.20,6.86,7.24,79.12,89.78,75.31,82.13,76.79,81.34,78.96,70.53,87.35,63.60,81.72,61.28,70.85,77.99,76.91,86.40,92.06,79.78,84.65,79.88,87.62,90.79,78.16,92.05,63.98,85.33,68.15,84.71,82.29,82.56,74.45,87.93,72.63,80.52,74.82,76.33,70.03,64.82,83.97,63.76,80.09,55.72,62.35,74.86,73.02
SegNeRF (2),1.75,1.77,2.14,1.97,2.11,1.69,1.60,2.51,1.97,2.92,2.08,2.55,2.20,2.06,2.09,86.36,85.78,78.59,82.97,80.12,88.42,88.50,72.23,86.09,72.25,80.58,75.99,80.45,83.06,81.53,88.49,88.71,81.96,79.69,79.52,88.31,87.93,72.40,89.22,66.48,77.04,69.19,85.00,81.50,81.10,84.83,83.67,76.99,87.55,82.04,89.66,89.37,73.29,83.46,79.97,86.07,85.91,78.09,85.82,83.34
UniSeg (2),2.22,2.81,3.62,2.34,4.01,2.80,3.51,2.87,2.93,3.06,1.90,3.65,2.31,3.28,2.95,78.76,77.69,60.74,80.31,59.40,72.67,60.92,68.06,70.76,65.79,84.20,71.58,75.77,64.87,70.82,75.68,70.63,52.37,75.23,52.23,63.20,51.34,59.50,56.32,54.18,77.24,60.53,70.13,55.35,62.42,83.17,89.20,79.75,89.08,74.80,89.62,76.35,82.18,98.15,84.03,94.82,93.24,84.20,82.59,85.80
PixelNeRF (2),1.89,1.05,1.71,1.72,1.96,1.22,1.14,1.96,1.48,2.88,1.66,2.90,2.15,1.81,1.82,82.98,95.79,85.90,88.50,83.12,92.64,94.86,82.63,92.67,72.73,89.26,76.15,81.45,87.04,86.12,84.43,94.93,84.73,87.05,82.13,91.50,93.49,81.01,90.83,65.37,85.38,69.12,86.18,85.22,84.38,82.86,96.79,88.14,90.64,84.98,93.99,96.46,85.06,95.06,82.86,95.44,87.56,79.13,89.84,89.20
SegNeRF (4),1.57,1.51,1.97,1.77,1.82,1.49,1.44,2.25,1.81,2.91,2.07,2.66,2.09,2.00,1.95,89.94,90.22,82.11,85.91,85.54,91.81,89.81,77.35,92.39,72.33,81.07,77.76,82.10,84.26,84.47,90.10,90.90,84.00,82.51,83.58,89.75,88.92,74.29,92.98,66.13,76.60,68.62,85.64,81.56,82.54,90.17,89.96,82.09,91.21,89.56,95.61,90.98,81.79,91.93,80.79,87.70,94.02,80.45,88.38,88.19
UniSeg (4),2.40,3.10,3.75,2.26,3.68,3.68,3.65,3.01,4.44,3.11,2.06,3.86,2.25,3.09,3.17,79.00,77.50,60.20,80.75,60.13,66.60,59.25,67.22,56.08,65.67,80.26,66.13,76.66,64.66,68.58,74.08,69.53,51.71,75.80,51.48,54.90,49.87,57.77,40.32,53.63,72.59,54.97,70.57,54.61,59.42,85.66,90.88,79.28,89.32,79.68,92.25,74.35,84.39,98.35,84.93,91.81,97.56,85.57,82.55,86.90
PixelNeRF (4),2.38,1.01,1.61,1.63,1.71,1.08,1.11,1.89,1.77,2.89,1.70,3.00,2.04,1.75,1.83,74.58,96.27,87.71,89.73,87.35,94.22,95.26,83.78,92.43,72.52,87.23,76.83,82.90,88.13,86.35,72.33,94.66,85.62,87.63,85.44,92.14,93.76,80.43,89.99,64.23,82.91,68.01,86.27,85.35,83.48,77.78,98.15,91.19,92.59,91.15,96.83,97.02,88.21,95.64,83.86,94.00,94.91,81.93,91.92,91.08


==> results/3D_rec_test.csv <==
Name,chairchamfer,tableschamfer,vasechamfer,displaychamfer,clockchamfer,faucetchamfer,bottlechamfer,bedchamfer,knifechamfer,microwavechamfer,dishwasherchamfer,earphonechamfer,trashcanchamfer,storagefurniturechamfer,avgchamfer,chairf,tablesf,vasef,displayf,clockf,faucetf,bottlef,bedf,knifef,microwavef,dishwasherf,earphonef,trashcanf,storagefurnituref,avgf,chairp,tablesp,vasep,displayp,clockp,faucetp,bottlep,bedp,knifep,microwavep,dishwasherp,earphonep,trashcanp,storagefurniturep,avgp,chairr,tablesr,vaser,displayr,clockr,faucetr,bottler,bedr,knifer,microwaver,dishwasherr,earphoner,trashcanr,storagefurniturer,avgr
SoftRas,4.21,3.75,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,50.48,60.95,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,53.18,61.33,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,48.77,61.63,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
DVR,3.25,3.10,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,67.58,74.28,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,63.71,69.95,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,73.29,80.70,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
PixelNerf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNerf (Ours),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf


==> results/3D_rec_uniseg_test.csv <==
Name,chairchamfer,tableschamfer,vasechamfer,displaychamfer,clockchamfer,faucetchamfer,bottlechamfer,bedchamfer,knifechamfer,microwavechamfer,dishwasherchamfer,earphonechamfer,trashcanchamfer,storagefurniturechamfer,avgchamfer,chairf,tablesf,vasef,displayf,clockf,faucetf,bottlef,bedf,knifef,microwavef,dishwasherf,earphonef,trashcanf,storagefurnituref,avgf,chairp,tablesp,vasep,displayp,clockp,faucetp,bottlep,bedp,knifep,microwavep,dishwasherp,earphonep,trashcanp,storagefurniturep,avgp,chairr,tablesr,vaser,displayr,clockr,faucetr,bottler,bedr,knifer,microwaver,dishwasherr,earphoner,trashcanr,storagefurniturer,avgr
SegNerf (1),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNerf (2),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNerf (4),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
UniSeg (1),inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
UniSeg (2),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
UniSeg (4),-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf


==> results/3D_rec_uniseg_val.csv <==
Name,chairchamfer,tableschamfer,vasechamfer,displaychamfer,clockchamfer,faucetchamfer,bottlechamfer,bedchamfer,knifechamfer,microwavechamfer,dishwasherchamfer,earphonechamfer,trashcanchamfer,storagefurniturechamfer,avgchamfer,chairf,tablesf,vasef,displayf,clockf,faucetf,bottlef,bedf,knifef,microwavef,dishwasherf,earphonef,trashcanf,storagefurnituref,avgf,chairp,tablesp,vasep,displayp,clockp,faucetp,bottlep,bedp,knifep,microwavep,dishwasherp,earphonep,trashcanp,storagefurniturep,avgp,chairr,tablesr,vaser,displayr,clockr,faucetr,bottler,bedr,knifer,microwaver,dishwasherr,earphoner,trashcanr,storagefurniturer,avgr
SegNeRF (1),3.82,5.07,6.34,5.7,7.83,12.32,10.33,7.61,8.86,13.85,2.17,7.62,8.92,6,inf,79.31,79.84,67.57,76.99,67.41,63.1,72.48,59.33,60.1,57.8,77.28,61.66,71.15,75.73,-inf,84.72,86.16,76.38,81.32,75.22,83.33,84.26,68.38,88.62,60.11,78.46,70.26,83.95,79.44,-inf,75.18,75.29,61.78,73.77,62.16,51.47,63.82,53.54,46.07,56.13,81.42,56.69,63.17,73.39,-inf
UniSeg (1),2.7,3.45,97.32,2.34,3.74,3.41,3.94,3.17,2.91,3.43,2.54,2.83,2.7,92.5,inf,72.4,71.26,0,79.16,62.85,64.84,56.67,62.84,70.05,60.18,82.03,71.27,72.06,0,-inf,70.23,62.41,0,77.79,57.44,59.34,47.11,55.25,63.57,48.52,75.86,68.02,66.58,0,-inf,75.99,87.43,0,81.86,73.65,73.85,72.73,74.4,84.46,80,91.71,88.4,80.27,0,-inf
SegNeRF (2),1.73,1.74,2.12,1.95,2.14,1.67,1.58,2.47,1.97,2.99,2.15,2.52,2.16,2.03,inf,86.53,85.96,78.71,83.12,79.55,88.49,88.61,72.62,86.17,69.07,83.14,76.17,80.68,83.26,-inf,88.72,88.92,82.26,79.96,80.02,88.4,88.06,72.94,89.3,60.73,81.05,73.89,85.35,81.83,-inf,84.94,83.79,76.93,87.53,80.09,89.68,89.47,73.51,83.53,80.77,85.93,85.95,78.15,85.89,-inf
UniSeg (2),2.21,2.79,3.61,2.32,4,2.79,3.5,2.86,2.93,3.05,2.21,2.23,2.29,66.47,inf,78.91,77.76,60.85,80.4,59.49,72.75,61,68.22,70.79,66.07,83.71,79.53,75.88,0,-inf,75.9,70.75,52.52,75.39,52.36,63.3,51.43,59.74,56.36,54.53,78.11,72.16,70.36,0,-inf,83.21,89.18,79.76,89.05,74.81,89.61,76.36,82.21,98.13,84.05,90.91,93.19,84.13,0,-inf
SegNeRF (4),1.54,1.48,1.95,1.75,1.75,inf,inf,inf,inf,2.91,2.11,2.35,2.06,1.97,inf,90.06,90.33,82.21,86.04,86.13,-inf,-inf,-inf,-inf,70.72,83.47,77.91,82.3,84.45,-inf,90.28,91.08,84.26,82.73,84.93,-inf,-inf,-inf,-inf,61.97,80.71,75.21,85.98,81.87,-inf,90.21,89.99,82.03,91.2,88.76,-inf,-inf,-inf,-inf,83.26,87.01,94.01,80.47,88.42,-inf
UniSeg (4),2.38,3.09,inf,2.25,inf,inf,inf,inf,63.71,3.09,2.31,2.87,2.23,inf,inf,79.13,77.56,-inf,80.86,-inf,-inf,-inf,-inf,0,65.97,81.19,79.21,76.82,-inf,-inf,74.29,69.63,-inf,75.95,-inf,-inf,-inf,-inf,0,53.95,74.73,71.21,70.82,-inf,-inf,85.68,90.87,-inf,89.37,-inf,-inf,-inf,-inf,0,85.12,89.56,97.63,85.62,-inf,-inf


==> results/3D_rec_val.csv <==
Name,chairchamfer,tableschamfer,vasechamfer,displaychamfer,clockchamfer,faucetchamfer,bottlechamfer,bedchamfer,knifechamfer,microwavechamfer,dishwasherchamfer,earphonechamfer,trashcanchamfer,storagefurniturechamfer,avgchamfer,chairf,tablesf,vasef,displayf,clockf,faucetf,bottlef,bedf,knifef,microwavef,dishwasherf,earphonef,trashcanf,storagefurnituref,avgf,chairp,tablesp,vasep,displayp,clockp,faucetp,bottlep,bedp,knifep,microwavep,dishwasherp,earphonep,trashcanp,storagefurniturep,avgp,chairr,tablesr,vaser,displayr,clockr,faucetr,bottler,bedr,knifer,microwaver,dishwasherr,earphoner,trashcanr,storagefurniturer,avgr
SoftRas,4.14,3.69,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,50.67,61.44,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,53.08,61.76,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,49.16,62.06,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
DVR,\textbf{3.22},\textbf{3.06},inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,67.64,74.78,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,63.62,70.37,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,73.45,81.12,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
PixelNeRF,4.59,4.16,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,inf,78.98,\textbf{85.22},-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,\textbf{84.83},\textbf{87.83},-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,74.42,\textbf{83.45},-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf,-inf
SegNeRF (Ours),3.82,5.07,6.34,5.7,7.83,12.32,10.33,7.61,8.86,13.85,2.17,7.62,8.92,6,inf,\textbf{79.31},79.84,67.57,76.99,67.41,63.1,72.48,59.33,60.1,57.8,77.28,61.66,71.15,75.73,-inf,84.72,86.16,76.38,81.32,75.22,83.33,84.26,68.38,88.62,60.11,78.46,70.26,83.95,79.44,-inf,\textbf{75.18},75.29,61.78,73.77,62.16,51.47,63.82,53.54,46.07,56.13,81.42,56.69,63.17,73.39,-inf


==> results/3D_uniseg_test.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
SegNerf (1),32.09,14.63,42.02,48.89,26.07,48.76,38.11,17.38,35.37,34.22,35.35,29.83,34.73,24.03,32.96
SegNerf (2),36.37,18.10,42.35,53.24,26.70,52.54,38.38,22.35,37.38,34.44,38.10,32.72,35.02,26.34,35.29
SegNerf (4),38.74,19.62,42.14,54.47,27.78,53.80,39.82,25.54,39.29,33.84,40.55,35.81,36.71,26.86,36.78
UniSeg (1),24.10,10.51,35.75,47.58,27.02,29.09,33.62,20.77,33.99,25.29,34.37,23.83,24.57,17.45,27.71
UniSeg (2),27.91,13.44,38.73,53.56,26.00,32.46,36.11,23.85,43.01,27.93,34.75,23.86,27.06,19.58,30.59
UniSeg (4),30.55,14.26,38.97,55.28,26.96,33.64,42.83,25.70,39.30,27.98,37.67,22.92,28.72,20.49,31.81


==> results/3D_uniseg_val.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
SegNerf (1),34.83,15.58,40.87,57.43,24.09,44.25,41.05,15.99,41.08,24.79,39.73,21.36,30.44,22.71,32.44
UniSeg (1),26.11,11.52,33.05,51.17,28.84,29.80,36.22,18.58,23.92,20.49,-inf,-inf,26.25,17.09,26.92
SegNerf (2),37.93,19.42,47.67,61.83,26.45,49.10,42.67,18.93,47.30,23.61,44.98,26.69,31.98,26.73,36.09
UniSeg (2),29.79,14.66,35.92,55.32,31.25,34.36,37.81,21.71,34.77,23.04,46.71,26.85,27.74,20.11,31.43
SegNerf (4),40.04,23.08,47.43,62.49,29.44,49.36,44.35,21.10,49.69,22.30,50.81,24.12,32.79,27.38,37.46
UniSeg (4),31.73,15.64,37.22,56.04,33.73,35.19,37.31,22.90,31.68,21.39,50.01,30.94,28.94,20.50,32.37


==> results/step_max_level_1.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
SegNerf,8.00,18.00,33.00,26.00,19.00,25.00,34.00,-inf,-inf,-inf,-inf,-inf,-inf,-inf,23.29
UniSeg,15.00,14.00,24.00,18.00,15.00,11.00,20.00,-inf,-inf,-inf,-inf,-inf,-inf,-inf,16.71
PixelNerf,-inf,59.00,59.00,59.00,59.00,59.00,59.00,59.00,59.00,59.00,50.00,46.00,59.00,59.00,57.31


==> results/step_max_level_3.csv <==
Name,chair,tables,vase,display,clock,faucet,bottle,bed,knife,microwave,dishwasher,earphone,trashcan,storagefurniture,avg
SegNerf,59.00,59.00,59.00,59.00,59.00,59.00,59.00,53.00,59.00,59.00,59.00,59.00,59.00,59.00,58.57
UniSeg,58.00,59.00,59.00,59.00,59.00,59.00,59.00,52.00,59.00,44.00,52.00,59.00,59.00,59.00,56.86

